Harnessing the Power of Infinitely Wide Deep Nets on Small-data Tasks

Recent research shows that the following two models are equivalent: (a) infinitely wide neural networks (NNs) trained under l2 loss by gradient descent with infinitesimally small learning rate (b) kernel regression with respect to so-called Neural Tangent Kernels (NTKs) (Jacot et al., 2018). An efficient algorithm to compute the NTK, as well as its convolutional counterparts, appears in Arora et al. (2019a), which allowed studying performance of infinitely wide nets on datasets like CIFAR-10. However, super-quadratic running time of kernel methods makes them best suited for small-data tasks. We report results suggesting neural tangent kernels perform strongly on low-data tasks. 1. On a standard testbed of classification/regression tasks from the UCI database, NTK SVM beats the previous gold standard, Random Forests (RF), and also the corresponding finite nets. 2. On CIFAR-10 with 10 - 640 training samples, Convolutional NTK consistently beats ResNet-34 by 1% - 3%. 3. On VOC07 testbed for few-shot image classification tasks on ImageNet with transfer learning (Goyal et al., 2019), replacing the linear SVM currently used with a Convolutional NTK SVM consistently improves performance. 4. Comparing the performance of NTK with the finite-width net it was derived from, NTK behavior starts at lower net widths than suggested by theoretical analysis(Arora et al., 2019a). NTK's efficacy may trace to lower variance of output.

==> nn.csv <==
nn,ntk
66.04,65.49 
100,100.00 
100,100.00 
73.01,71.90 
98.4,98.40 
100,100.00 
89.65,89.87 
78.61,79.28 
66.55,73.59 
97,97.29 
97.36,96.83 
79.08,80.61 
71.15,70.19 
99.19,98.55 
84.84,86.11 
93.31,93.08 
99.22,99.12 
61.47,61.93 
87.02,85.10 
53.4,53.60 
86.48,86.48 
77.93,78.32 
96.98,96.98 
84.09,85.61 
82.14,86.61 
95.18,95.05 
90.49,87.89 
84,88.00 
49.48,50.00 
68.4,68.40 
74.01,73.68 
53.95,59.54 
84.59,85.96 
38.71,47.58 
31,33.50 
84.62,82.05 
72.77,72.77 
93.75,94.89 
96.62,97.30 
75.5,74.20 
83.33,83.33 
87.78,85.83 
93.42,93.80 
50,53.13 
83.11,87.16 
81.88,81.04 
68.27,88.46 
85.57,87.01 
89.71,87.82 
82.75,84.12 
94.22,92.94 
83.88,86.62 
93.97,94.41 
96.85,97.16 
92.35,91.84 
75.65,75.52 
92.31,91.35 
70.19,73.08 
67.39,71.74 
88,84.00 
67.31,70.19 
71.11,71.11 
76.25,83.81 
75.94,73.19 
82.06,84.94 
71.59,72.73 
56.4,52.13 
95.67,92.79 
94.16,95.67 
94.3,94.52 
68.02,68.02 
77.4,77.60 
86.57,88.06 
97.62,98.05 
84.12,83.41 
76.19,77.78 
99,99.50 
53.29,59.87 
99.16,99.79 
78.95,78.95 
75,87.50 
78.9,86.04 
85.71,84.09 
86.52,86.64 
85.92,86.48 
98.86,97.73 
65.19,65.63 
65.05,67.26 
58.15,59.77 
98,96.00 


==> nn_NNGP.csv <==
nn,ntk
66.04 ,65.49
100.00 ,100
100.00 ,100
73.01 ,71.9
98.40 ,98.4
100.00 ,100
89.65 ,89.73
78.61 ,79.28
66.55 ,73.59
97.00 ,97.57
97.36 ,96.83
79.08 ,78.06
71.15 ,72.12
99.19 ,98.55
84.84 ,86.11
93.31 ,93.08
99.22 ,99.12
61.47 ,61.93
87.02 ,85.1
53.40 ,53.6
86.48 ,86.34
77.93 ,78.32
96.98 ,96.98
84.09 ,85.61
82.14 ,86.61
95.18 ,95.05
90.49 ,87.89
84.00 ,88
49.48 ,50
68.40 ,68.4
74.01 ,73.68
53.95 ,59.54
84.59 ,85.96
38.71 ,47.58
31.00 ,33.5
84.62 ,82.05
72.77 ,71.23
93.75 ,95.17
96.62 ,97.3
75.50 ,74.5
83.33 ,87.5
87.78 ,85.83
93.42 ,93.8
50.00 ,53.13
83.11 ,87.84
81.88 ,81.04
68.27 ,89.42
85.57 ,87.01
89.71 ,89.92
82.75 ,84.12
94.22 ,92.94
83.88 ,86.62
93.97 ,94.41
96.85 ,97.16
92.35 ,91.84
75.65 ,76.04
92.31 ,91.35
70.19 ,71.15
67.39 ,71.74
88.00 ,84
67.31 ,70.19
71.11 ,71.11
76.25 ,83.81
75.94 ,72.63
82.06 ,84.94
71.59 ,72.73
56.40 ,53.66
95.67 ,92.79
94.16 ,95.67
94.30 ,94.57
68.02 ,68.02
77.40 ,77.6
86.57 ,88.06
97.62 ,98.05
84.12 ,84.72
76.19 ,78.04
99.00 ,99.5
53.29 ,59.87
99.16 ,99.79
78.95 ,78.95
75.00 ,87.5
78.90 ,86.04
85.71 ,84.09
86.52 ,86.72
85.92 ,86.42
98.86 ,97.73
65.19 ,66.5
65.05 ,67.57
58.15 ,59.77
98.00 ,96


==> nn_NTK.csv <==
nn,ntk
66.04,65.23 
100,100.00 
100,100.00 
73.01,71.90 
98.4,98.40 
100,100.00 
89.65,89.85 
78.61,79.28 
66.55,73.94 
97,97.29 
97.36,96.83 
79.08,78.06 
71.15,71.15 
99.19,97.92 
84.84,86.11 
93.31,93.22 
99.22,99.22 
61.47,61.93 
87.02,85.10 
53.4,53.67 
86.48,86.34 
77.93,78.32 
96.98,96.98 
84.09,85.61 
82.14,86.61 
95.18,92.71 
90.49,87.89 
84,89.00 
49.48,50.00 
68.4,68.40 
74.01,73.68 
53.95,59.54 
84.59,87.67 
38.71,47.58 
31,33.50 
84.62,79.49 
72.77,71.23 
93.75,95.17 
96.62,97.30 
75.5,74.50 
83.33,87.50 
87.78,85.56 
93.42,93.80 
50,53.13 
83.11,87.84 
81.88,81.04 
68.27,89.42 
85.57,87.33 
89.71,85.92 
82.75,83.73 
94.22,92.94 
83.88,85.42 
93.97,93.53 
96.85,97.16 
92.35,92.35 
75.65,75.13 
92.31,91.35 
70.19,71.15 
67.39,71.74 
88,84.00 
67.31,70.19 
71.11,71.11 
76.25,83.81 
75.94,72.63 
82.06,85.31 
71.59,72.73 
56.4,53.66 
95.67,92.79 
94.16,95.67 
94.3,94.57 
68.02,68.02 
77.4,77.60 
86.57,88.06 
97.62,98.05 
84.12,82.23 
76.19,78.04 
99,99.33 
53.29,55.92 
99.16,98.33 
78.95,78.95 
75,87.50 
78.9,86.69 
85.71,83.77 
86.52,86.56 
85.92,86.42 
98.86,97.73 
65.19,66.50 
65.05,67.57 
58.15,59.77 
98,96.00 


==> nn_ntk_init.csv <==
nn_ntk_init,ntk
66.3074702,65.49 
100,100.00 
100,100.00 
69.91150379,71.90 
98.23718071,98.40 
93.75,100.00 
89.73451257,89.87 
80.34759611,79.28 
68.30985695,73.59 
97.42857069,97.29 
97.18309641,96.83 
78.57142687,80.61 
67.30769426,70.19 
98.55324179,98.55 
85.40489525,86.11 
92.56120175,93.08 
99.06132817,99.12 
61.46788597,61.93 
83.17307979,85.10 
54.21195626,53.60 
86.48255765,86.48 
74.8046875,78.32 
96.42857164,96.98 
84.09091234,85.61 
87.5,86.61 
96.35416865,95.05 
90.10417014,87.89 
86.99999899,88.00 
52.08333433,50.00 
66.03773534,68.40 
73.02631438,73.68 
60.52631587,59.54 
84.24657285,85.96 
44.35483813,47.58 
31.99999854,33.50 
82.05128312,82.05 
73.28766882,72.77 
94.31818575,94.89 
95.94594836,97.30 
74.50000346,74.20 
83.33333433,83.33 
84.16666985,85.83 
90.03759623,93.80 
50,53.13 
88.51351589,87.16 
80.41667044,81.04 
86.53846383,88.46 
85.06900817,87.01 
88.02521676,87.82 
83.03922266,84.12 
92.35294759,92.94 
85.08771956,86.62 
94.5175454,94.41 
97.16088772,97.16 
92.85714179,91.84 
76.30208582,75.52 
92.30769724,91.35 
65.38461894,73.08 
72.82608896,71.74 
87.99999654,84.00 
66.3461566,70.19 
71.11111283,71.11 
78.7499994,83.81 
69.37499791,73.19 
79.1874975,84.94 
72.72727489,72.73 
48.17073047,52.13 
94.23077255,92.79 
89.94974941,95.67 
93.69565398,94.52 
68.02325845,68.02 
77.30000317,77.60 
86.94029599,88.06 
96.57712281,98.05 
83.53080899,83.41 
75.87629259,77.78 
98.33333492,99.50 
59.21052694,59.87 
97.69874215,99.79 
78.95454764,78.95 
87.5,87.50 
85.71428657,86.04 
84.74026024,84.09 
86.23999953,86.64 
86.19999737,86.48 
96.59091085,97.73 
62.87499964,65.63 
63.39869499,67.26 
61.25336736,59.77 
98.99999946,96.00 


==> nn_ntk_init_NNGP.csv <==
nn_ntk_init,ntk
66.3074702,65.49
100,100
100,100
69.91150379,71.9
98.23718071,98.4
93.75,100
89.73451257,89.73
80.34759611,79.28
68.30985695,73.59
97.42857069,97.57
97.18309641,96.83
78.57142687,78.06
67.30769426,72.12
98.55324179,98.55
85.40489525,86.11
92.56120175,93.08
99.06132817,99.12
61.46788597,61.93
83.17307979,85.1
54.21195626,53.6
86.48255765,86.34
74.8046875,78.32
96.42857164,96.98
84.09091234,85.61
87.5,86.61
96.35416865,95.05
90.10417014,87.89
86.99999899,88
52.08333433,50
66.03773534,68.4
73.02631438,73.68
60.52631587,59.54
84.24657285,85.96
44.35483813,47.58
31.99999854,33.5
82.05128312,82.05
73.28766882,71.23
94.31818575,95.17
95.94594836,97.3
74.50000346,74.5
83.33333433,87.5
84.16666985,85.83
90.03759623,93.8
50,53.13
88.51351589,87.84
80.41667044,81.04
86.53846383,89.42
85.06900817,87.01
88.02521676,89.92
83.03922266,84.12
92.35294759,92.94
85.08771956,86.62
94.5175454,94.41
97.16088772,97.16
92.85714179,91.84
76.30208582,76.04
92.30769724,91.35
65.38461894,71.15
72.82608896,71.74
87.99999654,84
66.3461566,70.19
71.11111283,71.11
78.7499994,83.81
69.37499791,72.63
79.1874975,84.94
72.72727489,72.73
48.17073047,53.66
94.23077255,92.79
89.94974941,95.67
93.69565398,94.57
68.02325845,68.02
77.30000317,77.6
86.94029599,88.06
96.57712281,98.05
83.53080899,84.72
75.87629259,78.04
98.33333492,99.5
59.21052694,59.87
97.69874215,99.79
78.95454764,78.95
87.5,87.5
85.71428657,86.04
84.74026024,84.09
86.23999953,86.72
86.19999737,86.42
96.59091085,97.73
62.87499964,66.5
63.39869499,67.57
61.25336736,59.77
98.99999946,96


==> nn_ntk_init_NTK.csv <==
nn_ntk_init,ntk
66.3074702,65.23 
100,100.00 
100,100.00 
69.91150379,71.90 
98.23718071,98.40 
93.75,100.00 
89.73451257,89.85 
80.34759611,79.28 
68.30985695,73.94 
97.42857069,97.29 
97.18309641,96.83 
78.57142687,78.06 
67.30769426,71.15 
98.55324179,97.92 
85.40489525,86.11 
92.56120175,93.22 
99.06132817,99.22 
61.46788597,61.93 
83.17307979,85.10 
54.21195626,53.67 
86.48255765,86.34 
74.8046875,78.32 
96.42857164,96.98 
84.09091234,85.61 
87.5,86.61 
96.35416865,92.71 
90.10417014,87.89 
86.99999899,89.00 
52.08333433,50.00 
66.03773534,68.40 
73.02631438,73.68 
60.52631587,59.54 
84.24657285,87.67 
44.35483813,47.58 
31.99999854,33.50 
82.05128312,79.49 
73.28766882,71.23 
94.31818575,95.17 
95.94594836,97.30 
74.50000346,74.50 
83.33333433,87.50 
84.16666985,85.56 
90.03759623,93.80 
50,53.13 
88.51351589,87.84 
80.41667044,81.04 
86.53846383,89.42 
85.06900817,87.33 
88.02521676,85.92 
83.03922266,83.73 
92.35294759,92.94 
85.08771956,85.42 
94.5175454,93.53 
97.16088772,97.16 
92.85714179,92.35 
76.30208582,75.13 
92.30769724,91.35 
65.38461894,71.15 
72.82608896,71.74 
87.99999654,84.00 
66.3461566,70.19 
71.11111283,71.11 
78.7499994,83.81 
69.37499791,72.63 
79.1874975,85.31 
72.72727489,72.73 
48.17073047,53.66 
94.23077255,92.79 
89.94974941,95.67 
93.69565398,94.57 
68.02325845,68.02 
77.30000317,77.60 
86.94029599,88.06 
96.57712281,98.05 
83.53080899,82.23 
75.87629259,78.04 
98.33333492,99.33 
59.21052694,55.92 
97.69874215,98.33 
78.95454764,78.95 
87.5,87.50 
85.71428657,86.69 
84.74026024,83.77 
86.23999953,86.56 
86.19999737,86.42 
96.59091085,97.73 
62.87499964,66.50 
63.39869499,67.57 
61.25336736,59.77 
98.99999946,96.00 


==> rbf.csv <==
rbf,ntk
66,65.49 
100,100.00 
100,100.00 
72.3,71.90 
99,98.40 
81.2,100.00 
90,89.87 
77.3,79.28 
75,73.59 
96.1,97.29 
97,96.83 
81.1,80.61 
68.3,70.19 
99,98.55 
84.4,86.11 
91.9,93.08 
98.9,99.12 
60.8,61.93 
85.6,85.10 
55.6,53.60 
86.2,86.48 
78.3,78.32 
96.7,96.98 
86.4,85.61 
86.3,86.61 
95.6,95.05 
90.2,87.89 
88,88.00 
46.4,50.00 
68.9,68.40 
74,73.68 
58.6,59.54 
86,85.96 
35.5,47.58 
31.5,33.50 
85.9,82.05 
71.1,72.77 
94.9,94.89 
96.6,97.30 
72.4,74.20 
83.3,83.33 
88.6,85.83 
93.4,93.80 
62.5,53.13 
87.2,87.16 
82.5,81.04 
86.5,88.46 
86.8,87.01 
87.8,87.82 
84.1,84.12 
92.3,92.94 
86,86.62 
95.1,94.41 
97.2,97.16 
93.4,91.84 
78.3,75.52 
79.8,91.35 
72.1,73.08 
80.4,71.74 
80,84.00 
76,70.19 
72.8,71.11 
83.1,83.81 
72.2,73.19 
84.5,84.94 
70.5,72.73 
47.3,52.13 
95.7,92.79 
95.8,95.67 
93.8,94.52 
68.2,68.02 
76.8,77.60 
88.1,88.06 
96.7,98.05 
84.7,83.41 
76.1,77.78 
99.5,99.50 
48,59.87 
100,99.79 
78.5,78.95 
50,87.50 
85.4,86.04 
83.8,84.09 
86.5,86.64 
86.7,86.48 
98.3,97.73 
64,65.63 
64.4,67.26 
60.8,59.77 
98,96.00 


==> rbf_NNGP.csv <==
rbf,ntk
66,65.49
100,100
100,100
72.3,71.9
99,98.4
81.2,100
90,89.73
77.3,79.28
75,73.59
96.1,97.57
97,96.83
81.1,78.06
68.3,72.12
99,98.55
84.4,86.11
91.9,93.08
98.9,99.12
60.8,61.93
85.6,85.1
55.6,53.6
86.2,86.34
78.3,78.32
96.7,96.98
86.4,85.61
86.3,86.61
95.6,95.05
90.2,87.89
88,88
46.4,50
68.9,68.4
74,73.68
58.6,59.54
86,85.96
35.5,47.58
31.5,33.5
85.9,82.05
71.1,71.23
94.9,95.17
96.6,97.3
72.4,74.5
83.3,87.5
88.6,85.83
93.4,93.8
62.5,53.13
87.2,87.84
82.5,81.04
86.5,89.42
86.8,87.01
87.8,89.92
84.1,84.12
92.3,92.94
86,86.62
95.1,94.41
97.2,97.16
93.4,91.84
78.3,76.04
79.8,91.35
72.1,71.15
80.4,71.74
80,84
76,70.19
72.8,71.11
83.1,83.81
72.2,72.63
84.5,84.94
70.5,72.73
47.3,53.66
95.7,92.79
95.8,95.67
93.8,94.57
68.2,68.02
76.8,77.6
88.1,88.06
96.7,98.05
84.7,84.72
76.1,78.04
99.5,99.5
48,59.87
100,99.79
78.5,78.95
50,87.5
85.4,86.04
83.8,84.09
86.5,86.72
86.7,86.42
98.3,97.73
64,66.5
64.4,67.57
60.8,59.77
98,96


==> rbf_NTK.csv <==
rbf,ntk
66,65.23 
100,100.00 
100,100.00 
72.3,71.90 
99,98.40 
81.2,100.00 
90,89.85 
77.3,79.28 
75,73.94 
96.1,97.29 
97,96.83 
81.1,78.06 
68.3,71.15 
99,97.92 
84.4,86.11 
91.9,93.22 
98.9,99.22 
60.8,61.93 
85.6,85.10 
55.6,53.67 
86.2,86.34 
78.3,78.32 
96.7,96.98 
86.4,85.61 
86.3,86.61 
95.6,92.71 
90.2,87.89 
88,89.00 
46.4,50.00 
68.9,68.40 
74,73.68 
58.6,59.54 
86,87.67 
35.5,47.58 
31.5,33.50 
85.9,79.49 
71.1,71.23 
94.9,95.17 
96.6,97.30 
72.4,74.50 
83.3,87.50 
88.6,85.56 
93.4,93.80 
62.5,53.13 
87.2,87.84 
82.5,81.04 
86.5,89.42 
86.8,87.33 
87.8,85.92 
84.1,83.73 
92.3,92.94 
86,85.42 
95.1,93.53 
97.2,97.16 
93.4,92.35 
78.3,75.13 
79.8,91.35 
72.1,71.15 
80.4,71.74 
80,84.00 
76,70.19 
72.8,71.11 
83.1,83.81 
72.2,72.63 
84.5,85.31 
70.5,72.73 
47.3,53.66 
95.7,92.79 
95.8,95.67 
93.8,94.57 
68.2,68.02 
76.8,77.60 
88.1,88.06 
96.7,98.05 
84.7,82.23 
76.1,78.04 
99.5,99.33 
48,55.92 
100,98.33 
78.5,78.95 
50,87.50 
85.4,86.69 
83.8,83.77 
86.5,86.56 
86.7,86.42 
98.3,97.73 
64,66.50 
64.4,67.57 
60.8,59.77 
98,96.00 


==> rf.csv <==
rf,ntk
64.7,65.49 
100,100.00 
100,100.00 
76.1,71.90 
84.8,98.40 
87.5,100.00 
90,89.87 
75.3,79.28 
75.5,73.59 
97,97.29 
97,96.83 
80.8,80.61 
68.8,70.19 
98.6,98.55 
88.1,86.11 
94.1,93.08 
99.5,99.12 
62.1,61.93 
84.2,85.10 
54,53.60 
86.8,86.48 
78.9,78.32 
97.8,96.98 
84,85.61 
86.6,86.61 
97.5,95.05 
92.3,87.89 
88,88.00 
69.1,50.00 
75.7,68.40 
69.6,73.68 
59.7,59.54 
83,85.96 
35.8,47.58 
32.5,33.50 
83.2,82.05 
70.2,72.77 
92.9,94.89 
96,97.30 
72.8,74.20 
87.3,83.33 
84.7,85.83 
89.8,93.80 
62.5,53.13 
85.2,87.16 
82.6,81.04 
90.6,88.46 
95.7,87.01 
88.7,87.82 
81.1,84.12 
92.1,92.94 
81.9,86.62 
92,94.41 
97.1,97.16 
90.8,91.84 
76.3,75.52 
84.9,91.35 
71,73.08 
70.9,71.74 
86.3,84.00 
66.8,70.19 
72.5,71.11 
87.2,83.81 
64.1,73.19 
84.5,84.94 
68.9,72.73 
48.5,52.13 
93.4,92.79 
93.7,95.67 
95,94.52 
67.8,68.02 
77.1,77.60 
83,88.06 
98.2,98.05 
76.4,83.41 
78.6,77.78 
98.7,99.50 
62.2,59.87 
99.2,99.79 
78.9,78.95 
87.5,87.50 
84.5,86.04 
85.1,84.09 
85.6,86.64 
85.8,86.48 
98.9,97.73 
69,65.63 
68,67.26 
63,59.77 
96.1,96.00 


==> rf_NNGP.csv <==
rf,ntk
64.7,65.49
100,100
100,100
76.1,71.9
84.8,98.4
87.5,100
90,89.73
75.3,79.28
75.5,73.59
97,97.57
97,96.83
80.8,78.06
68.8,72.12
98.6,98.55
88.1,86.11
94.1,93.08
99.5,99.12
62.1,61.93
84.2,85.1
54,53.6
86.8,86.34
78.9,78.32
97.8,96.98
84,85.61
86.6,86.61
97.5,95.05
92.3,87.89
88,88
69.1,50
75.7,68.4
69.6,73.68
59.7,59.54
83,85.96
35.8,47.58
32.5,33.5
83.2,82.05
70.2,71.23
92.9,95.17
96,97.3
72.8,74.5
87.3,87.5
84.7,85.83
89.8,93.8
62.5,53.13
85.2,87.84
82.6,81.04
90.6,89.42
95.7,87.01
88.7,89.92
81.1,84.12
92.1,92.94
81.9,86.62
92,94.41
97.1,97.16
90.8,91.84
76.3,76.04
84.9,91.35
71,71.15
70.9,71.74
86.3,84
66.8,70.19
72.5,71.11
87.2,83.81
64.1,72.63
84.5,84.94
68.9,72.73
48.5,53.66
93.4,92.79
93.7,95.67
95,94.57
67.8,68.02
77.1,77.6
83,88.06
98.2,98.05
76.4,84.72
78.6,78.04
98.7,99.5
62.2,59.87
99.2,99.79
78.9,78.95
87.5,87.5
84.5,86.04
85.1,84.09
85.6,86.72
85.8,86.42
98.9,97.73
69,66.5
68,67.57
63,59.77
96.1,96


==> rf_NTK.csv <==
rf,ntk
64.7,65.23 
100,100.00 
100,100.00 
76.1,71.90 
84.8,98.40 
87.5,100.00 
90,89.85 
75.3,79.28 
75.5,73.94 
97,97.29 
97,96.83 
80.8,78.06 
68.8,71.15 
98.6,97.92 
88.1,86.11 
94.1,93.22 
99.5,99.22 
62.1,61.93 
84.2,85.10 
54,53.67 
86.8,86.34 
78.9,78.32 
97.8,96.98 
84,85.61 
86.6,86.61 
97.5,92.71 
92.3,87.89 
88,89.00 
69.1,50.00 
75.7,68.40 
69.6,73.68 
59.7,59.54 
83,87.67 
35.8,47.58 
32.5,33.50 
83.2,79.49 
70.2,71.23 
92.9,95.17 
96,97.30 
72.8,74.50 
87.3,87.50 
84.7,85.56 
89.8,93.80 
62.5,53.13 
85.2,87.84 
82.6,81.04 
90.6,89.42 
95.7,87.33 
88.7,85.92 
81.1,83.73 
92.1,92.94 
81.9,85.42 
92,93.53 
97.1,97.16 
90.8,92.35 
76.3,75.13 
84.9,91.35 
71,71.15 
70.9,71.74 
86.3,84.00 
66.8,70.19 
72.5,71.11 
87.2,83.81 
64.1,72.63 
84.5,85.31 
68.9,72.73 
48.5,53.66 
93.4,92.79 
93.7,95.67 
95,94.57 
67.8,68.02 
77.1,77.60 
83,88.06 
98.2,98.05 
76.4,82.23 
78.6,78.04 
98.7,99.33 
62.2,55.92 
99.2,98.33 
78.9,78.95 
87.5,87.50 
84.5,86.69 
85.1,83.77 
85.6,86.56 
85.8,86.42 
98.9,97.73 
69,66.50 
68,67.57 
63,59.77 
96.1,96.00 

